Superhumps in the cataclysmic variable BG Tri

We present a detailed photometric study of the bright cataclysmic variable BG Tri using ground-based observations mainly from Rozhen Observatory, ASAS-SN, TESS, and WASP sky surveys. We report the discovery of a negative superhump with P$_{-sh}$ = 0.1515(2) days and a co-existing superorbital variation with P=3.94(53) days in data from 2019 and 2020. A positive superhump with P$_{+sh}$ = 0.1727(14) days is also discovered in data from 2006. The obtained negative superhump deficit $\varepsilon_{-}$=0.044(1) and the positive superhump excess $\varepsilon_+$=0.090(9) give us an independent photometric evaluation of the mass ratio (q) of the system, which we find to be q$_-$ = 0.37(2) and q$_+$ = 0.40(5) respectively. We also present a study of the quasi-periodic oscillations (QPOs) and stochastic variability (flickering) in BG Tri. The light curves show a rich mixture of simultaneously overlapping quasi-periods ranging from 5 to 25 minutes. The multi-color (UBVRI) photometric observations from Rozhen Observatory reveal the typical increase of the flickering amplitudes to the shorter wavelengths. The recently introduced A$_{60}$ amplitude of the flickering light source in all studied photometric bands is systematically lower when the negative superhump is gone in season 2021.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
